Different behaviors of wavelet results for type-B and type-C QPOs of MAXI J1535-571 based on NICER data

Wavelet analysis, in addition to power density spectra, is another method to study the quasi-periodic signals in the light curves, but has been rarely used in black hole X-ray transients. We performed wavelet analysis of X-ray timing features and quasi-periodic oscillations (QPOs) based on NICER observations of the black hole candidate MAXI J1535-571 in this paper. Separating the light curves by the confidence level of wavelet results, we find significant differences exist in the PDS, hardness ratio and mean count between light curve segments above and below the confidence level. The S-factor, which is defined as the ratio of the effective oscillation time and the total time, demonstrates distinct values between type-C and type-B QPOs. Based on our results, the S-factor for type-B QPO is very close or equal to 0, no matter the confidence level is set as 95\% or 68\%, while the S-factor of type-C QPO is significantly higher, especially in the 68\% confidence level case. We discuss the implications of the wavelet results on resolving type-B and type-C QPOs in black hole X-ray binaries.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



